Inductive Program Synthesis via Iterative Forward-Backward Abstract Interpretation

A key challenge in example-based program synthesis is the gigantic search space of programs. To address this challenge, various work proposed to use abstract interpretation to prune the search space. However, most of existing approaches have focused only on forward abstract interpretation, and thus cannot fully exploit the power of abstract interpretation. In this paper, we propose a novel approach to inductive program synthesis via iterative forward-backward abstract interpretation. The forward abstract interpretation computes possible outputs of a program given inputs, while the backward abstract interpretation computes possible inputs of a program given outputs. By iteratively performing the two abstract interpretations in an alternating fashion, we can effectively determine if any completion of each partial program as a candidate can satisfy the input-output examples. We apply our approach to a standard formulation, syntax-guided synthesis (SyGuS), thereby supporting a wide range of inductive synthesis tasks. We have implemented our approach and evaluated it on a set of benchmarks from the prior work. The experimental results show that our approach significantly outperforms the state-of-the-art approaches thanks to the sophisticated abstract interpretation techniques.

==> figures/fastest_result.txt <==
Hacker's Delight Time Table:
                     abs         duet       probe    win
problem                                                 
hd-01-d1-prog   0.113364     0.270300    0.920092    abs
hd-01-d5-prog   0.119779     0.267483    0.973266    abs
hd-02-d0-prog   0.054055     0.215275    0.907736    abs
hd-02-d1-prog   0.054011     0.270182    0.927441    abs
hd-02-d5-prog   0.092839     0.250010    1.983167    abs
hd-03-d0-prog   0.097598          NaN         NaN    abs
hd-03-d1-prog   0.091471     0.256226    0.834169    abs
hd-03-d5-prog   0.089889     1.189959    0.847404    abs
hd-04-d0-prog   0.075459     0.232624    0.727283    abs
hd-04-d1-prog   0.076311     0.219459    0.953396    abs
hd-04-d5-prog   0.076925     0.084105    0.930397    abs
hd-05-d0-prog   0.065143     0.108118    0.876140    abs
hd-05-d1-prog   0.109128     0.098631    0.869743   duet
hd-05-d5-prog   0.102000     0.116297    0.991202    abs
hd-06-d0-prog   0.102337     0.088504    0.940280   duet
hd-06-d1-prog   0.093096     0.151834    0.937719    abs
hd-06-d5-prog   0.104411     0.611749    1.016900    abs
hd-07-d0-prog   0.087380     0.092332    0.920099    abs
hd-07-d1-prog   0.083059     0.170568    0.981454    abs
hd-07-d5-prog   0.117509     0.150115    1.025587    abs
hd-08-d0-prog   0.069022     0.178436    0.839307    abs
hd-08-d1-prog   0.124799     0.216254    0.868491    abs
hd-08-d5-prog   0.137021     0.176006    1.382653    abs
hd-09-d0-prog   0.154044     0.247387         NaN    abs
hd-09-d1-prog   0.126621     0.155423         NaN    abs
hd-09-d5-prog  19.134345     0.234398         NaN   duet
hd-13-d0-prog   0.084743     0.095203         NaN    abs
hd-13-d1-prog   0.117660     0.117093         NaN   duet
hd-13-d5-prog   0.403740     6.220504         NaN    abs
hd-14-d0-prog   0.094369     0.525962    1.267581    abs
hd-14-d1-prog   0.394596  1049.686915    5.137381    abs
hd-14-d5-prog   6.024578          NaN    4.911129  probe
hd-15-d0-prog   0.316835    40.922951    3.876861    abs
hd-15-d1-prog   0.640139          NaN   33.971471    abs
hd-15-d5-prog   1.894714          NaN         NaN    abs
hd-17-d0-prog   0.131554     0.581297    1.210502    abs
hd-17-d1-prog   0.117879     0.274226    1.102519    abs
hd-17-d5-prog   1.782242          NaN    1.198457  probe
hd-19-d0-prog   0.172410     0.735436  291.166991    abs
hd-19-d1-prog  19.255769          NaN         NaN    abs
hd-19-d5-prog        NaN          NaN         NaN    NaN
hd-20-d0-prog  87.506268   203.909617         NaN    abs
hd-20-d1-prog  61.282974   228.979755         NaN    abs
hd-20-d5-prog        NaN          NaN         NaN    NaN

Deobfuscation Time Table:
                    abs         duet        probe    win
problem                                                 
target_0       0.002170     0.012877     0.729371    abs
target_1       0.434018    44.082533     2.442294    abs
target_10      0.028489     0.913583     1.734887    abs
target_100     0.014138     0.018245     0.917476    abs
target_101     0.022905     0.060570     2.222927    abs
target_102     0.009700     0.019078     1.311289    abs
target_103     0.001428     0.008308     0.841689    abs
target_104     0.001608     0.009137     1.015408    abs
target_105     1.708398     2.017983     1.191859  probe
target_106    11.259847          NaN          NaN    abs
target_107   465.794978          NaN          NaN    abs
target_108     0.012049     0.038433     2.964038    abs
target_109     1.783408    37.042014          NaN    abs
target_11      0.002017     0.005414     0.723020    abs
target_110     0.047635     0.039362     1.911746   duet
target_111  3290.238701          NaN   106.042665  probe
target_112     0.002118     0.013130     1.376599    abs
target_113     0.002645     0.009972     0.839423    abs
target_114     0.002231     0.014277          NaN    abs
target_115   789.566519          NaN          NaN    abs
target_116     0.047358     0.684918   187.079413    abs
target_117     3.531080    38.930326     2.914609  probe
target_118     0.001228     0.012857     0.691721    abs
target_119     0.047337     0.020301     0.872781   duet
target_12      0.006251     0.019798     0.757716    abs
target_120     0.279790     8.630539   499.898417    abs
target_121     0.040362  1870.353984     2.722355    abs
target_122   162.640011          NaN          NaN    abs
target_123     1.773165     1.210430     5.007123   duet
target_124    19.921643     0.096099          NaN   duet
target_125     0.250577     0.113224     1.175900   duet
target_126     0.056145     0.100597     3.361927    abs
target_127     0.026431     0.052838     2.316320    abs
target_128     0.014748     0.008758     1.247152   duet
target_129     0.008382     0.015951          NaN    abs
target_13      0.002847     0.007524          NaN    abs
target_130     0.002577     0.009925     1.582559    abs
target_131     0.155335     4.331236   646.826520    abs
target_132     0.031722     0.092269     2.594437    abs
target_133     0.040565     0.054684     6.944782    abs
target_134     0.312491     0.064041   268.965350   duet
target_135     0.006871     0.018086     1.828790    abs
target_136   366.307336          NaN          NaN    abs
target_137     0.049608     0.026946     1.028891   duet
target_138     0.022021     0.028620     0.966624    abs
target_139     0.008720     0.013836          NaN    abs
target_14      0.005426     0.044076     0.784045    abs
target_140     0.091026     1.020283     4.920331    abs
target_141     0.007288     0.012062          NaN    abs
target_142          NaN          NaN          NaN    NaN
target_143          NaN          NaN          NaN    NaN
target_144     0.925400    45.340389          NaN    abs
target_145     0.258380          NaN   294.362898    abs
target_146     0.005151     0.013420     2.302373    abs
target_147   132.421486  2975.566363          NaN    abs
target_148     0.024797     0.040168     1.418722    abs
target_149    24.097177     0.587935          NaN   duet
target_15      0.008477     0.020054     0.821440    abs
target_150     9.713996  2760.066583    47.178346    abs
target_151          NaN          NaN   479.237469  probe
target_152     0.028804  1543.040873     2.575941    abs
target_153     2.282023    42.831059    13.088348    abs
target_154     0.002954     0.007596     0.851731    abs
target_155     0.008736     1.417299     1.045312    abs
target_156     0.037344     0.040640    20.915044    abs
target_157     0.003746     0.005836     1.117061    abs
target_158     3.554141  1523.189159          NaN    abs
target_159     0.001195     0.013323     0.695142    abs
target_16      0.290859     1.536181    82.889199    abs
target_160     0.008320     0.007688     0.859997   duet
target_161     0.003720     0.012831     0.701136    abs
target_162     2.142595     1.708002    11.515774   duet
target_163     0.014032     0.017242     0.940729    abs
target_164    87.787735  1270.094619   600.640437    abs
target_165     0.003131     0.013440     0.810319    abs
target_166     0.929908    42.047748     9.874469    abs
target_167     0.030057     0.041273     1.933103    abs
target_168     0.022991     0.182692     8.469446    abs
target_169          NaN          NaN          NaN    NaN
target_17      0.028045    43.064260     1.549227    abs
target_170          NaN          NaN          NaN    NaN
target_171     0.061715     2.066173   381.779208    abs
target_172   182.994513    51.869406          NaN   duet
target_173     1.158064     0.043958   215.482970   duet
target_174     3.026625  1977.615459          NaN    abs
target_175     0.040252     0.124592     3.777891    abs
target_176     0.009378     0.021019     2.918991    abs
target_177     2.004238     1.210765    34.182669   duet
target_178     0.020643     0.901947     2.852563    abs
target_179     0.025767     1.422882     3.605286    abs
target_18      0.002563     0.005923     0.751227    abs
target_180     0.077987     0.047455     2.263823   duet
target_181     1.074320    37.999699          NaN    abs
target_182     0.321807    42.240436   179.198429    abs
target_183     0.001246     0.016467     0.980328    abs
target_184     0.014968     0.026440     1.661825    abs
target_185     1.021192     4.790633     2.467616    abs
target_186     0.002027     0.015439     1.219465    abs
target_187     0.041307     0.079922     2.329586    abs
target_188     0.365418     0.139374     3.561888   duet
target_189     0.014481     0.089069     1.863279    abs
target_19      0.006447     0.016568     0.760982    abs
target_190     0.013657     0.021910     1.389764    abs
target_191    23.820482          NaN          NaN    abs
target_192     0.030399     0.069369     6.867663    abs
target_193     0.013041     0.092333     1.763284    abs
target_194     0.007843     0.044581     1.461580    abs
target_195     0.005008     0.007390     1.122848    abs
target_196     0.301304          NaN  1082.280714    abs
target_197     0.189414          NaN          NaN    abs
target_198     0.128798     0.985732     2.622511    abs
target_199   109.383500    42.370059     4.807962  probe
target_2       0.002245     0.007145     0.662532    abs
target_20      0.004273     0.012283     0.765172    abs
target_200     0.004022     0.018244     1.219674    abs
target_201     0.550499  2162.480530     3.827701    abs
target_202     0.007093     0.011454     2.169718    abs
target_203    10.450992    39.513515          NaN    abs
target_204    29.338941          NaN          NaN    abs
target_205     0.745577          NaN          NaN    abs
target_206     1.681615    61.101853          NaN    abs
target_207     0.089813     0.086529     7.310039   duet
target_208     0.080586          NaN    16.067611    abs
target_209     0.732855     1.594834          NaN    abs
target_21      0.516060     1.666377     7.385454    abs
target_210     0.045489     0.024553     4.507113   duet
target_211     0.059760     0.047625     4.552386   duet
target_212     0.001953     0.007572     1.097274    abs
target_213          NaN          NaN          NaN    NaN
target_214     0.003054     0.015030     2.583706    abs
target_215     0.021240     0.019228     2.850747   duet
target_216     0.089157     0.048392    15.357244   duet
target_217          NaN          NaN          NaN    NaN
target_218     0.005346     0.012966     1.255992    abs
target_219     0.028998     0.039524     3.612574    abs
target_22      2.489447     1.667170     1.058984  probe
target_220     0.007804     0.174871     1.652684    abs
target_221     0.153986          NaN    40.952129    abs
target_222     0.025753     0.073792     7.615386    abs
target_223    28.736586    40.446653          NaN    abs
target_224     0.035015  1520.260962     4.952668    abs
target_225          NaN          NaN          NaN    NaN
target_226     0.019163     0.025368     4.967043    abs
target_227     0.442868     1.737605    14.179719    abs
target_228     0.165237     0.918631  1124.774867    abs
target_229    19.000748          NaN          NaN    abs
target_23      0.261863     0.334367     1.285388    abs
target_230          NaN          NaN          NaN    NaN
target_231     0.014770     0.016953     2.604636    abs
target_232     0.021194     0.051325     2.240411    abs
target_233     0.021110  2768.668651     2.552444    abs
target_234     0.080126     0.070629    22.638032   duet
target_235     0.050690     0.134979     1.535887    abs
target_236     0.047785     0.076384    32.130559    abs
target_237     0.611931          NaN   564.629878    abs
target_238     0.085555     0.782932   470.741518    abs
target_239     0.003460     0.007102     0.842347    abs
target_24      9.175633    36.855447   804.465909    abs
target_240     0.674811    34.302801     1.391872    abs
target_241     0.007716     0.019448     0.955204    abs
target_242          NaN          NaN          NaN    NaN
target_243     0.001883     0.013213     0.641093    abs
target_244          NaN          NaN          NaN    NaN
target_245     0.012905     0.046486     1.668045    abs
target_246     0.014148     1.456479     1.860124    abs
target_247     0.207265     0.315848    62.753015    abs
target_248     0.003156     0.005863     1.659893    abs
target_249     0.355911     0.272205     1.169954   duet
target_25      0.002726     0.014649     0.734841    abs
target_250     0.046105     0.089038    14.222893    abs
target_251     4.723520    37.226737          NaN    abs
target_252     0.959154   384.749243          NaN    abs
target_253     0.041263     0.311004     2.140586    abs
target_254     0.051028     0.076366     0.992415    abs
target_255     1.632340     0.039288     5.881390   duet
target_256     0.550967     1.638056   115.841150    abs
target_257     2.489219   402.446821   245.352601    abs
target_258   129.825938  2185.174084          NaN    abs
target_259     0.284854     0.792123          NaN    abs
target_26     46.352580          NaN          NaN    abs
target_260     0.017632     0.055486     1.193744    abs
target_261     0.009192     0.029714     1.290663    abs
target_262     0.003181     0.018672     0.930317    abs
target_263          NaN          NaN          NaN    NaN
target_264     0.026997     0.019163     1.452629   duet
target_265     0.042552     0.072853     5.317354    abs
target_266     1.170667    36.556844          NaN    abs
target_267     0.006117     0.024074          NaN    abs
target_268     1.337987     2.981572          NaN    abs
target_269     0.002250     0.015884     3.538787    abs
target_27      0.009598     0.038718     0.803967    abs
target_270     0.062389     0.362333     8.464208    abs
target_271     0.329771     1.733418    11.552241    abs
target_272     0.003867     0.016874     3.326458    abs
target_273     0.016392     0.020705     5.527363    abs
target_274     0.471895   243.718171          NaN    abs
target_275     0.010960     0.029698     1.859226    abs
target_276     0.013267     0.047670     3.515388    abs
target_277     0.041224     1.450983     1.910625    abs
target_278     0.064740     0.461623     1.652786    abs
target_279     0.031749     0.009374     2.635081   duet
target_28    468.511114          NaN          NaN    abs
target_280  1168.128952          NaN          NaN    abs
target_281     0.328152     0.061168    27.512168   duet
target_282     0.003953     0.026628     0.784981    abs
target_283     0.024959     0.046086     3.693480    abs
target_284    16.117555    45.393738          NaN    abs
target_285     0.011931     0.023511     0.883818    abs
target_286     0.006208     0.014854     0.923260    abs
target_287     0.021964     0.049676     1.468212    abs
target_288     0.013787     1.469618     2.017436    abs
target_289     0.062994     0.142410     2.996234    abs
target_29      0.004090     0.015467     0.737812    abs
target_290          NaN          NaN          NaN    NaN
target_291     0.003448     0.013615     1.083518    abs
target_292     0.005486     0.014051     0.981194    abs
target_293    42.630497          NaN          NaN    abs
target_294     0.159709     2.756314     6.877640    abs
target_295     0.036954     0.620614    61.354280    abs
target_296     0.008231     0.023475          NaN    abs
target_297     0.004752     0.009892     2.941851    abs
target_298     0.011642     0.011787     1.950680    abs
target_299    91.678088          NaN          NaN    abs
target_3     140.948733          NaN   141.609657    abs
target_30      0.910351     2.113716          NaN    abs
target_300     2.398122    49.510827  1241.680810    abs
target_301     0.002244     0.013291     0.708015    abs
target_302     0.004921     0.014547          NaN    abs
target_303     0.485778          NaN          NaN    abs
target_304     0.024812  2699.774002     3.183936    abs
target_305     0.008954     0.019162          NaN    abs
target_306     0.005660     0.026156     1.012938    abs
target_307    87.474252  2613.823820          NaN    abs
target_308     0.036981     0.872703     0.868262    abs
target_309     0.063844     1.547422     1.156849    abs
target_31      3.261680     0.030405     4.953013   duet
target_310     0.031064     0.094434    28.022276    abs
target_311     0.001676     0.013604     0.869730    abs
target_312          NaN          NaN          NaN    NaN
target_313     0.004957     0.021588     1.271073    abs
target_314     0.044501     0.072148     3.363742    abs
target_315     0.031703     0.021435     3.560533   duet
target_316   762.046714          NaN   276.954359  probe
target_317     0.014035     0.021068     1.548283    abs
target_318     0.010384     0.043030     1.130548    abs
target_319     0.004123     0.015743     1.583443    abs
target_32           NaN          NaN          NaN    NaN
target_320     1.253482     0.976802    86.853149   duet
target_321     0.016004     1.543318     2.645387    abs
target_322     3.297040     0.043770     9.739410   duet
target_323    33.367050    45.095291          NaN    abs
target_324     0.350456     0.201214     4.644042   duet
target_325     0.004011     0.014546     2.104140    abs
target_326     0.445609     3.556488    46.298058    abs
target_327     0.867503     1.080521   190.540983    abs
target_328     0.013476     0.038813     1.146214    abs
target_329     0.007958     0.015892     1.595529    abs
target_33     63.537305    62.122397    66.473652   duet
target_330     0.022688  2468.532131     3.393468    abs
target_331     0.003512     0.027726     1.327763    abs
target_332     2.908123    22.652972   170.904365    abs
target_333    80.678390          NaN          NaN    abs
target_334     0.041556     0.032454     5.064507   duet
target_335   771.932966     0.513278    41.558654   duet
target_336     0.004074     0.013467     2.538225    abs
target_337     0.287966     0.392675     2.826943    abs
target_338     0.014159     0.141578     0.977684    abs
target_339     1.625375          NaN   247.259097    abs
target_34      0.026631     0.052981     8.165922    abs
target_340     0.011978     0.211041     1.128954    abs
target_341     0.175713     0.192838     2.759518    abs
target_342     1.227896   135.795268    11.829031    abs
target_343     0.090109     0.287020   235.457188    abs
target_344     0.014175     0.009539     1.825367   duet
target_345     0.008075     0.043173     1.727135    abs
target_346     0.038047     0.095129    23.043507    abs
target_347   137.552715  3227.203595          NaN    abs
target_348   136.523810  1865.617583    22.827182  probe
target_349          NaN          NaN          NaN    NaN
target_35      9.712460     0.031010     3.660724   duet
target_350     0.028668     0.042620     1.286971    abs
target_351     0.004967     0.105178     0.847161    abs
target_352     0.095884          NaN   959.467567    abs
target_353     0.205430     0.086541     6.383976   duet
target_354     0.128497     0.049823    12.587389   duet
target_355     0.019881     1.618637     5.515550    abs
target_356   271.588593          NaN          NaN    abs
target_357     0.654318    38.254258          NaN    abs
target_358     0.007945     0.009049     3.244017    abs
target_359     0.032517  2144.941405     6.547098    abs
target_36      0.006002     0.018998     2.239309    abs
target_360   992.675754          NaN          NaN    abs
target_361     0.006961     0.007988     0.898888    abs
target_362     0.010044     0.014056     1.132748    abs
target_363     0.003956     0.005391     0.721593    abs
target_364    30.064362  1652.730717          NaN    abs
target_365     0.025599  2322.710395     4.818914    abs
target_366     0.020975     0.022519     0.888698    abs
target_367     0.027150     1.509934     0.883782    abs
target_368  1309.843560          NaN          NaN    abs
target_369     0.002408     0.013105     0.864249    abs
target_37      0.011009     0.038314     1.165872    abs
target_370     1.842583     0.867148     5.335805   duet
target_371     0.023641     0.053626    12.852575    abs
target_372     0.288860          NaN   471.721133    abs
target_373          NaN     1.387084          NaN   duet
target_374     0.008046     0.013090     3.631424    abs
target_375     0.014552     1.445432     3.673504    abs
target_376     0.677120    52.965215     8.934315    abs
target_377          NaN     2.779721   322.327779   duet
target_378     0.006440     0.120862     2.667191    abs
target_379     0.184969     0.543172    11.441967    abs
target_38      4.980498    67.354664   357.575967    abs
target_380     0.030827  2587.916491     7.275418    abs
target_381     0.005168     0.014016          NaN    abs
target_382     0.026741    42.151968     3.959928    abs
target_383     0.004295     0.011523          NaN    abs
target_384   190.827766          NaN   157.283182  probe
target_385     0.332926    37.457391    15.347955    abs
target_386          NaN          NaN          NaN    NaN
target_387     2.114272     2.258000   787.117176    abs
target_388     0.152754    37.142565     2.714983    abs
target_389     0.074479          NaN   266.114766    abs
target_39      0.446999     0.945006     7.949969    abs
target_390     0.005842     0.016825          NaN    abs
target_391     0.018962     0.039909     3.403257    abs
target_392     0.848317     2.171565   250.305992    abs
target_393     0.048622     0.096003    27.993847    abs
target_394   331.868688          NaN          NaN    abs
target_395     1.836032    41.341206          NaN    abs
target_396     0.186983    10.539684  1428.121713    abs
target_397    35.246898          NaN          NaN    abs
target_398     0.004249     0.011118     3.901007    abs
target_399   144.624185          NaN          NaN    abs
target_4            NaN          NaN          NaN    NaN
target_40    147.864399          NaN          NaN    abs
target_400     0.038746     0.063863    37.431076    abs
target_401     0.002394     0.013734     4.035384    abs
target_402     0.093222          NaN    16.008460    abs
target_403     0.066783  2798.009061    18.143933    abs
target_404     0.038446     0.025297          NaN   duet
target_405     0.040168     0.047197    55.784483    abs
target_406     0.029328     0.018441          NaN   duet
target_407     0.001516     0.008712     3.054020    abs
target_408     0.336513     1.013659    49.855311    abs
target_409     0.036640     0.053565    46.187647    abs
target_41      0.001608     0.013375     2.889105    abs
target_410   164.873392  2635.783392          NaN    abs
target_411          NaN          NaN          NaN    NaN
target_412     0.049437  2644.044700     3.718159    abs
target_413    38.507793  2426.680333          NaN    abs
target_414   425.971785          NaN          NaN    abs
target_415     0.007844     0.016118     0.824870    abs
target_416     1.622329          NaN   423.963325    abs
target_417     1.407036          NaN          NaN    abs
target_418     0.002284     0.012717     2.176245    abs
target_419     0.022000     0.063921    11.015438    abs
target_42      0.540987          NaN          NaN    abs
target_420     0.055901     0.178692     6.467101    abs
target_421     0.036136     0.179920     4.749536    abs
target_422     0.003662     0.013410     2.243920    abs
target_423     0.164413          NaN    68.214767    abs
target_424     0.008924     0.020596          NaN    abs
target_425     0.130128          NaN   520.818469    abs
target_426     0.318583          NaN          NaN    abs
target_427     0.073836          NaN   335.034648    abs
target_428     0.206670     0.294192     3.556512    abs
target_429     1.836687    37.764536          NaN    abs
target_43      0.924140    48.365117  1312.162334    abs
target_430     0.561670     0.034629    38.014604   duet
target_431     1.104038     0.746769     1.744024   duet
target_432     0.105735     0.272621     0.951036    abs
target_433     2.931497    49.988634          NaN    abs
target_434     0.033030     0.049121     1.313018    abs
target_435   198.556750          NaN          NaN    abs
target_436     0.052054     0.136858    87.014686    abs
target_437     0.060739    37.011849     1.810102    abs
target_438    17.723613  2383.882384   111.126145    abs
target_439     4.070908          NaN          NaN    abs
target_44      0.868355     2.940610   509.890513    abs
target_440     0.022891     0.022961     5.414193    abs
target_441     0.032356     1.430863          NaN    abs
target_442     0.050275     0.060724    31.956404    abs
target_443     0.168026     0.866996    55.368534    abs
target_444     0.016812     0.072535     3.316453    abs
target_445     0.354560     0.302350     7.251018   duet
target_446     0.086699     0.144937     3.428857    abs
target_447     0.027729  1836.700861     4.855739    abs
target_448     0.654595     0.152737    22.274148   duet
target_449     0.008523     0.006333     2.614255   duet
target_45      1.084228    36.292158          NaN    abs
target_450     0.008955     0.140007     2.160686    abs
target_451          NaN          NaN          NaN    NaN
target_452     0.002023     0.015078     1.092407    abs
target_453     0.021209     0.021614     1.259720    abs
target_454     0.086128     0.281604    19.548025    abs
target_455     0.301708     0.042428   172.600277   duet
target_456     0.005468     0.013437     0.707029    abs
target_457     0.023604     0.035784     9.684522    abs
target_458     0.553548     6.630298  1106.232202    abs
target_459     0.264198     1.653258   140.563964    abs
target_46      0.009716     0.006182     2.021160   duet
target_460     0.355795          NaN   781.842844    abs
target_461          NaN    42.980328          NaN   duet
target_462     0.189800          NaN          NaN    abs
target_463     0.026208     0.182605   253.167918    abs
target_464     0.004294     1.687187     0.979048    abs
target_465    51.862898  1911.269489          NaN    abs
target_466     0.009983     0.017442          NaN    abs
target_467     0.784677    37.348606          NaN    abs
target_468     0.009122    42.058102     1.391982    abs
target_469     0.030661     0.063342     1.196491    abs
target_47      0.307020    42.639548     6.433244    abs
target_470     0.003784     0.013449     0.864753    abs
target_471     0.008151     0.030135     0.742469    abs
target_472     0.048807          NaN     6.849505    abs
target_473     0.007290     1.440159     3.079247    abs
target_474     0.934755     0.264470    22.099557   duet
target_475     0.281276     2.027597   133.434173    abs
target_476    30.834267  1682.631122  1021.578820    abs
target_477     0.014237     0.020903     2.461067    abs
target_478     0.009283     0.031289     1.154872    abs
target_479     7.059220    72.947881   153.444683    abs
target_48      0.004210     0.011669          NaN    abs
target_480     0.222429     1.065558          NaN    abs
target_481     0.002062     0.013403     1.911629    abs
target_482     0.001939     0.010710     2.577189    abs
target_483    10.718533          NaN          NaN    abs
target_484     0.014579     0.022675     4.436265    abs
target_485     0.005562     0.015793     1.675546    abs
target_486     0.013948     0.040986     3.522017    abs
target_487     0.014519     0.025780     1.232765    abs
target_488     0.005303     0.011200          NaN    abs
target_489     0.019466     0.023320     6.150113    abs
target_49      0.261933     6.542395   182.062575    abs
target_490     0.003281     0.013030     1.211822    abs
target_491     0.083047     0.094741     1.877465    abs
target_492   243.775971  1670.254909    24.409253  probe
target_493     8.108557     0.382622     2.842005   duet
target_494     0.699444  1240.787303     3.969862    abs
target_495     0.025249     0.043752     2.345204    abs
target_496    34.833501    69.186945          NaN    abs
target_497     0.026454     0.048262     1.046096    abs
target_498     0.001418     0.006808     1.013176    abs
target_499     1.251087    44.873602     3.417426    abs
target_5       0.083257     0.198342   154.300336    abs
target_50      0.015494     0.048627     4.375075    abs
target_51      0.042141          NaN    27.198803    abs
target_52      0.004449     0.011697          NaN    abs
target_53      0.007002     0.013733     1.278174    abs
target_54      0.011446     0.013558     1.383938    abs
target_55           NaN    57.256845          NaN   duet
target_56      0.099551     0.358224    79.303531    abs
target_57      0.031475     1.632866     2.432319    abs
target_58      0.040501     0.091993     1.069789    abs
target_59      0.026527     0.071184    16.734365    abs
target_6      16.823795  2591.455659          NaN    abs
target_60      0.031709     0.025036     1.725513   duet
target_61      0.012805     0.100498     0.852145    abs
target_62      0.043025     0.052850     2.552957    abs
target_63      9.896977    42.221889     8.969104  probe
target_64      0.046051     0.147507     4.225958    abs
target_65      0.009115     0.021133     2.445868    abs
target_66      0.048993          NaN    31.438207    abs
target_67      0.077832     0.141155     1.018899    abs
target_68      1.366384     1.830680    20.270013    abs
target_69      0.004053     0.016585     0.868068    abs
target_7       0.024675     0.302427     2.703380    abs
target_70      1.849148    65.111015          NaN    abs
target_71           NaN          NaN          NaN    NaN
target_72      0.010070     0.048217     1.464362    abs
target_73      0.007110     0.022848     2.380874    abs
target_74      0.144929     0.218982     4.671304    abs
target_75      0.004760     0.018074     2.717971    abs
target_76      0.007915     0.011785     0.981890    abs
target_77      0.047947     0.098886     3.548829    abs
target_78      0.007011     0.005481     0.963076   duet
target_79    567.855391          NaN          NaN    abs
target_8       0.485705          NaN          NaN    abs
target_80      0.026296     0.055115     2.830689    abs
target_81      0.001294     0.005956     2.418740    abs
target_82      1.604633    93.174683          NaN    abs
target_83      1.347997    42.060629          NaN    abs
target_84      0.024403     0.295782    12.434672    abs
target_85      0.020051     0.046584     1.601504    abs
target_86           NaN          NaN          NaN    NaN
target_87      0.078197     0.097169     1.538073    abs
target_88      0.051653     0.177350     8.958332    abs
target_89      0.011847    37.260534     3.647121    abs
target_9      57.015782  2310.231903          NaN    abs
target_90     11.591539    71.535971   170.225470    abs
target_91   1565.185773          NaN          NaN    abs
target_92      0.003410     0.015284     1.482406    abs
target_93      0.005582     0.021044     1.281713    abs
target_94      0.287969     0.021026     2.632066   duet
target_95      0.003721     0.013022     0.796302    abs
target_96   2992.797275          NaN          NaN    abs
target_97      0.003220     0.015042     4.989489    abs
target_98      1.835524     0.066203     2.779078   duet
target_99      0.029034     0.041594     1.698544    abs

Lobster Time Table:
                                               abs        duet   win
problem                                                             
avg-opt-new.eqn_sygus_iter_23_2           1.204903  104.015355   abs
avg-opt-new.eqn_sygus_iter_50_2           1.211312  103.970044   abs
avg-opt-new.eqn_sygus_iter_59_4           0.263515    0.560824   abs
avg-opt-old.eqn_sygus_iter_10_1           0.329379    0.544162   abs
avg-opt-old.eqn_sygus_iter_24_3           0.389884    0.938227   abs
avg-opt-old.eqn_sygus_iter_39_1           0.399429    0.720293   abs
avg-opt-old.eqn_sygus_iter_42_0           0.350590    1.332087   abs
avg-opt-old.eqn_sygus_iter_53_1           0.400374    0.724979   abs
avg-opt-old.eqn_sygus_iter_88_1           0.366514    0.754389   abs
avg-opt-old.eqn_sygus_iter_88_2           0.405398    1.235556   abs
avg-opt-old.eqn_sygus_iter_93_3           0.310516    1.009675   abs
avg-opt.eqn_sygus_iter_32_1               2.298713  201.364774   abs
avg-opt.eqn_sygus_iter_43_3               0.391054    0.947741   abs
avg-opt.eqn_sygus_iter_62_1               0.440714    6.369411   abs
avg-opt.eqn_sygus_iter_72_1               0.392554    0.728405   abs
avg-opt.eqn_sygus_iter_8_2                0.398893    0.729597   abs
avg-opt.eqn_sygus_iter_87_2               0.195289    0.248682   abs
avg-opt.eqn_sygus_iter_93_3               0.310798    1.021567   abs
bubble_3input-opt.eqn_sygus_iter_10_1     0.286252    0.336962   abs
bubble_3input-opt.eqn_sygus_iter_12_1     0.228769    0.268574   abs
bubble_3input-opt.eqn_sygus_iter_24_1     0.796102   10.785035   abs
bubble_3input-opt.eqn_sygus_iter_43_0     0.246046    0.333558   abs
bubble_3input-opt.eqn_sygus_iter_45_1     0.214006    0.267777   abs
bubble_3input-opt.eqn_sygus_iter_56_1     0.805896   10.761410   abs
bubble_3input-opt.eqn_sygus_iter_76_1     0.289270    0.333568   abs
bubble_3input-opt.eqn_sygus_iter_78_1     0.232928    0.264994   abs
cardio-opt.eqn_sygus_iter_5_0             0.417783    0.639662   abs
cardio.eqn_sygus_iter_14_1                0.206883    0.316990   abs
cardio.eqn_sygus_iter_21_1                0.231067    0.217017  duet
cardio.eqn_sygus_iter_9_1                 0.277097    0.326085   abs
first_0bit-opt.eqn_sygus_iter_8_0         0.232585    0.244803   abs
hd-cardio.eqn_sygus_iter_13_1             0.215389    0.214312  duet
hd-cardio.eqn_sygus_iter_20_0             0.840901    5.769600   abs
hd-cardio.eqn_sygus_iter_78_0             1.347321   60.336566   abs
hd-cardio.eqn_sygus_iter_8_2              0.764423    4.393641   abs
hd-cardio.eqn_sygus_iter_98_1             0.257576    0.324273   abs
hd01.eqn_sygus_iter_10_2                  0.162595    0.226142   abs
hd01.eqn_sygus_iter_6_1                   0.321675    0.249770  duet
hd02.eqn_sygus_iter_19_2                  1.224890    7.257941   abs
hd02.eqn_sygus_iter_6_2                   1.460179    7.073823   abs
hd03.eqn_sygus_iter_13_3                  0.317824    0.890733   abs
hd03.eqn_sygus_iter_2_3                   0.321499    0.895241   abs
hd03.eqn_sygus_iter_25_3                  0.322310    0.890457   abs
hd03.eqn_sygus_iter_37_3                  0.322345    0.898529   abs
hd04.eqn_sygus_iter_10_1                  0.330392    0.551649   abs
hd04.eqn_sygus_iter_24_3                  0.420889    0.932607   abs
hd04.eqn_sygus_iter_38_2                  0.402230    0.729503   abs
hd04.eqn_sygus_iter_43_0                  0.338982    1.328062   abs
hd04.eqn_sygus_iter_57_0                  0.439333    6.356416   abs
hd04.eqn_sygus_iter_83_1                  0.403425    0.729494   abs
hd05.eqn_sygus_iter_102_0                 0.313236    0.867912   abs
hd05.eqn_sygus_iter_120_0                 0.311585    0.859373   abs
hd05.eqn_sygus_iter_138_0                 0.311390    0.852465   abs
hd05.eqn_sygus_iter_155_0                 0.305933    0.868827   abs
hd05.eqn_sygus_iter_189_0                 0.309622    0.877277   abs
hd05.eqn_sygus_iter_223_0                 0.298750    0.872149   abs
hd05.eqn_sygus_iter_257_0                 0.309123    0.870503   abs
hd05.eqn_sygus_iter_291_0                 0.308675    0.858440   abs
hd05.eqn_sygus_iter_33_0                  0.261252    0.291075   abs
hd05.eqn_sygus_iter_66_0                  0.307527    0.855409   abs
hd05.eqn_sygus_iter_84_0                  0.301089    0.855756   abs
hd06.eqn_sygus_iter_102_0                 0.298901    0.859084   abs
hd06.eqn_sygus_iter_119_0                 0.310802    0.855487   abs
hd06.eqn_sygus_iter_154_0                 0.310220    0.856760   abs
hd06.eqn_sygus_iter_171_0                 0.310761    0.866363   abs
hd06.eqn_sygus_iter_205_0                 0.300252    0.874395   abs
hd06.eqn_sygus_iter_240_0                 0.311268    0.869626   abs
hd06.eqn_sygus_iter_258_0                 0.297847    0.873813   abs
hd06.eqn_sygus_iter_275_0                 0.309300    0.873549   abs
hd06.eqn_sygus_iter_33_0                  0.258971    0.311471   abs
hd06.eqn_sygus_iter_66_0                  0.309138    0.870595   abs
hd06.eqn_sygus_iter_84_0                  0.308294    0.871325   abs
hd07.eqn_sygus_iter_100_0                 0.303677    1.143904   abs
hd07.eqn_sygus_iter_11_2                  0.664062    1.054868   abs
hd07.eqn_sygus_iter_110_0                 0.296740    0.951320   abs
hd07.eqn_sygus_iter_121_0                 0.300922    1.632614   abs
hd07.eqn_sygus_iter_14_0                  0.324572    1.003461   abs
hd07.eqn_sygus_iter_140_0                 0.159392    0.169892   abs
hd07.eqn_sygus_iter_145_2                 0.742934    4.756816   abs
hd07.eqn_sygus_iter_149_0                 0.320603    1.330057   abs
hd07.eqn_sygus_iter_18_0                  0.159268    0.155583  duet
hd07.eqn_sygus_iter_19_2                  0.161626    0.174297   abs
hd07.eqn_sygus_iter_23_1                  0.428216    0.794865   abs
hd07.eqn_sygus_iter_37_1                  3.110341  193.341035   abs
hd07.eqn_sygus_iter_41_1                  0.649612    0.916411   abs
hd07.eqn_sygus_iter_43_1                  0.318344    0.359965   abs
hd07.eqn_sygus_iter_45_0                  0.941586    5.449389   abs
hd07.eqn_sygus_iter_56_1                  0.320615    1.102407   abs
hd07.eqn_sygus_iter_60_0                  0.298395    0.924994   abs
hd07.eqn_sygus_iter_73_1                  0.860823    5.750110   abs
hd07.eqn_sygus_iter_84_1                  0.669020    0.951418   abs
hd07.eqn_sygus_iter_84_2                  0.324699    0.255496  duet
hd07.eqn_sygus_iter_85_0                  1.453364    7.475428   abs
hd08.eqn_sygus_iter_20_1                  2.527396  104.273144   abs
hd08.eqn_sygus_iter_33_2                  3.960192  196.407459   abs
hd08.eqn_sygus_iter_49_0                  0.275262    0.561765   abs
hd08.eqn_sygus_iter_59_0                  0.407566    0.766011   abs
hd08.eqn_sygus_iter_6_1                   0.569853    0.867599   abs
hd09.eqn_sygus_iter_106_0                 1.275350   88.165008   abs
hd09.eqn_sygus_iter_14_2                  0.409052    1.020673   abs
hd09.eqn_sygus_iter_14_3                  0.180424    0.244164   abs
hd09.eqn_sygus_iter_15_0                  0.451816    0.760815   abs
hd09.eqn_sygus_iter_28_1                  2.619271  282.571458   abs
hd09.eqn_sygus_iter_30_0                  0.361510    0.472621   abs
hd09.eqn_sygus_iter_30_1                  1.202993   76.481867   abs
hd09.eqn_sygus_iter_30_2                  0.302725    0.518722   abs
hd09.eqn_sygus_iter_35_1                  0.177997    0.172903  duet
hd09.eqn_sygus_iter_35_2                  0.918575    1.478954   abs
hd09.eqn_sygus_iter_44_1                  0.569395    0.933552   abs
hd09.eqn_sygus_iter_45_0                  1.919803   21.946394   abs
hd09.eqn_sygus_iter_49_0                  0.303513    1.522162   abs
hd09.eqn_sygus_iter_5_0                   0.571259    0.888052   abs
hd09.eqn_sygus_iter_55_3                  0.150885    0.207719   abs
hd09.eqn_sygus_iter_60_1                  0.374061    0.668296   abs
hd09.eqn_sygus_iter_66_2                  0.821263   37.266788   abs
hd09.eqn_sygus_iter_75_1                  0.574697    0.886434   abs
hd09.eqn_sygus_iter_76_0                  2.067340   23.334405   abs
hd09.eqn_sygus_iter_80_0                  0.174883    0.203474   abs
hd09.eqn_sygus_iter_81_0                  0.299878    0.699942   abs
hd09.eqn_sygus_iter_82_0                  0.185785    0.201605   abs
hd09.eqn_sygus_iter_9_1                   0.296239    1.291104   abs
hd09.eqn_sygus_iter_95_0                  0.199848    0.240807   abs
hd09.eqn_sygus_iter_96_0                  0.301804    0.418264   abs
hd11.eqn_sygus_iter_2_2                   0.325451    0.251245  duet
hd11.eqn_sygus_iter_23_1                  0.560771    6.486724   abs
hd11.eqn_sygus_iter_29_2                  0.326551    0.254095  duet
hd11.eqn_sygus_iter_38_1                  0.193949    0.232346   abs
hd11.eqn_sygus_iter_56_2                  0.219886    0.235577   abs
insertion-3input.eqn_sygus_iter_11_1      0.222393    0.265819   abs
insertion-3input.eqn_sygus_iter_24_1      0.800601   10.688091   abs
insertion-3input.eqn_sygus_iter_44_0      0.246009    0.347357   abs
insertion-3input.eqn_sygus_iter_46_1      0.221986    0.270343   abs
insertion-3input.eqn_sygus_iter_74_1      0.275395    0.331856   abs
insertion-3input.eqn_sygus_iter_9_0       0.245430    0.349598   abs
longest_1bit-opt.eqn_sygus_iter_109_0     0.248040    0.593431   abs
longest_1bit-opt.eqn_sygus_iter_116_1     0.131878    0.133806   abs
longest_1bit-opt.eqn_sygus_iter_118_0     0.417860    2.319727   abs
longest_1bit-opt.eqn_sygus_iter_124_1     0.158813    0.146779  duet
longest_1bit-opt.eqn_sygus_iter_129_0     0.536284    2.003387   abs
longest_1bit-opt.eqn_sygus_iter_142_0     0.243269    0.369274   abs
longest_1bit-opt.eqn_sygus_iter_162_1     0.420652    0.870606   abs
longest_1bit-opt.eqn_sygus_iter_163_0     0.237419    0.338158   abs
longest_1bit-opt.eqn_sygus_iter_17_1      0.387450    1.343033   abs
longest_1bit-opt.eqn_sygus_iter_19_1      0.371126    1.542381   abs
longest_1bit-opt.eqn_sygus_iter_3_1       0.179947    0.163372  duet
longest_1bit-opt.eqn_sygus_iter_31_4      0.351608    1.011308   abs
longest_1bit-opt.eqn_sygus_iter_32_3      0.432898    1.415356   abs
longest_1bit-opt.eqn_sygus_iter_43_1      0.397331    0.978778   abs
longest_1bit-opt.eqn_sygus_iter_49_0      0.436060    8.515775   abs
longest_1bit-opt.eqn_sygus_iter_54_2      0.243799    0.295576   abs
longest_1bit-opt.eqn_sygus_iter_59_2      0.513378    7.075013   abs
longest_1bit-opt.eqn_sygus_iter_63_1      0.264206    0.590139   abs
longest_1bit-opt.eqn_sygus_iter_65_1      0.553075    9.892031   abs
longest_1bit-opt.eqn_sygus_iter_75_1      0.429529    1.314345   abs
longest_1bit-opt.eqn_sygus_iter_85_2      0.385825    1.356459   abs
longest_1bit-opt.eqn_sygus_iter_87_2      0.272119    0.203130  duet
longest_1bit-opt.eqn_sygus_iter_88_1      0.199404    0.223419   abs
longest_1bit-opt.eqn_sygus_iter_9_0       0.419743    0.772938   abs
longest_1bit-opt.eqn_sygus_iter_97_1      0.350855    0.853417   abs
longest_1bit-opt.eqn_sygus_iter_98_1      0.355248    1.008542   abs
merge-8bit.eqn_sygus_iter_11_1            0.243201    0.251504   abs
merge-8bit.eqn_sygus_iter_24_1            0.806537   10.717573   abs
merge-8bit.eqn_sygus_iter_44_0            0.245355    0.345396   abs
merge-8bit.eqn_sygus_iter_46_1            0.241934    0.268601   abs
merge-8bit.eqn_sygus_iter_73_1            0.285920    0.336082   abs
merge-8bit.eqn_sygus_iter_9_0             0.248998    0.350278   abs
nlz-opt.eqn_sygus_iter_189_1              0.930021    2.648423   abs
odd_even_3input-opt.eqn_sygus_iter_10_1   0.304439    0.332909   abs
odd_even_3input-opt.eqn_sygus_iter_112_1  0.286826    0.334169   abs
odd_even_3input-opt.eqn_sygus_iter_12_1   0.220694    0.263260   abs
odd_even_3input-opt.eqn_sygus_iter_132_0  0.236639    0.345448   abs
odd_even_3input-opt.eqn_sygus_iter_134_1  0.222849    0.266261   abs
odd_even_3input-opt.eqn_sygus_iter_153_1  0.284587    0.318251   abs
odd_even_3input-opt.eqn_sygus_iter_191_0  0.239266    0.349677   abs
odd_even_3input-opt.eqn_sygus_iter_211_1  0.286725    0.333654   abs
odd_even_3input-opt.eqn_sygus_iter_246_0  0.247211    0.346607   abs
odd_even_3input-opt.eqn_sygus_iter_32_0   0.236287    0.348396   abs
odd_even_3input-opt.eqn_sygus_iter_34_1   0.223931    0.250128   abs
odd_even_3input-opt.eqn_sygus_iter_52_0   0.246776    0.343052   abs
odd_even_3input-opt.eqn_sygus_iter_71_1   0.276199    0.332369   abs
odd_even_3input-opt.eqn_sygus_iter_90_0   0.249124    0.344327   abs
odd_even_3input-opt.eqn_sygus_iter_92_1   0.226565    0.266029   abs
p03.eqn_sygus_iter_104_1                  0.320597    0.244243  duet
p03.eqn_sygus_iter_118_1                  0.330089    0.240769  duet
p03.eqn_sygus_iter_20_1                   0.334656    0.242557  duet
p03.eqn_sygus_iter_24_2                   0.164255    0.206154   abs
p03.eqn_sygus_iter_34_1                   0.328891    0.246820  duet
p03.eqn_sygus_iter_38_2                   0.161199    0.219766   abs
p03.eqn_sygus_iter_48_0                   0.330701    0.242871  duet
p03.eqn_sygus_iter_52_2                   0.165230    0.220132   abs
p03.eqn_sygus_iter_6_1                    0.333550    0.227432  duet
p03.eqn_sygus_iter_62_1                   0.332733    0.241537  duet
p03.eqn_sygus_iter_76_1                   0.329171    0.228093  duet
p03.eqn_sygus_iter_90_1                   0.322257    0.244775  duet
p09.eqn_sygus_iter_11_1                   0.316057    0.336834   abs
p09.eqn_sygus_iter_18_1                   0.321521    0.330650   abs
p09.eqn_sygus_iter_31_1                   0.330721    0.319048  duet
p09.eqn_sygus_iter_37_1                   0.328221    0.226611  duet
p09.eqn_sygus_iter_43_1                   0.327983    0.241673  duet
p09.eqn_sygus_iter_49_1                   0.328146    0.241214  duet
p09.eqn_sygus_iter_5_1                    0.320010    0.336806   abs
p09.eqn_sygus_iter_56_1                   0.350000    0.241374  duet
p15.eqn_sygus_iter_10_1                   0.234143    0.265110   abs
p15.eqn_sygus_iter_100_1                  0.227830    0.262522   abs
p15.eqn_sygus_iter_34_1                   0.234182    0.260332   abs
p15.eqn_sygus_iter_56_1                   0.232786    0.244792   abs
p15.eqn_sygus_iter_78_1                   0.229743    0.260113   abs
p16.eqn_sygus_iter_101_0                  0.185267    0.227941   abs
p16.eqn_sygus_iter_118_0                  0.181747    0.232872   abs
p16.eqn_sygus_iter_136_0                  0.183527    0.229534   abs
p16.eqn_sygus_iter_153_0                  0.184335    0.231141   abs
p16.eqn_sygus_iter_16_0                   0.214111    0.246760   abs
p16.eqn_sygus_iter_32_0                   0.185698    0.228449   abs
p16.eqn_sygus_iter_49_0                   0.186191    0.230957   abs
p16.eqn_sygus_iter_66_0                   0.187098    0.229454   abs
p16.eqn_sygus_iter_83_0                   0.185206    0.232420   abs
p17.eqn_sygus_iter_101_0                  0.309502    0.857542   abs
p17.eqn_sygus_iter_136_0                  0.311154    0.863956   abs
p17.eqn_sygus_iter_153_0                  0.300689    0.858376   abs
p17.eqn_sygus_iter_187_0                  0.311245    0.864625   abs
p17.eqn_sygus_iter_220_0                  0.310236    0.862833   abs
p17.eqn_sygus_iter_238_0                  0.314513    0.847419   abs
p17.eqn_sygus_iter_256_0                  0.308689    0.847079   abs
p17.eqn_sygus_iter_273_0                  0.309919    0.861784   abs
p17.eqn_sygus_iter_308_0                  0.309664    0.857187   abs
p17.eqn_sygus_iter_325_0                  0.308212    0.863739   abs
p17.eqn_sygus_iter_33_0                   0.263384    0.300843   abs
p17.eqn_sygus_iter_359_0                  0.311762    0.861071   abs
p17.eqn_sygus_iter_394_0                  0.311498    0.857841   abs
p17.eqn_sygus_iter_412_0                  0.302401    0.863100   abs
p17.eqn_sygus_iter_430_0                  0.309396    0.855413   abs
p17.eqn_sygus_iter_447_0                  0.306761    0.841525   abs
p17.eqn_sygus_iter_481_0                  0.299699    0.862180   abs
p17.eqn_sygus_iter_514_0                  0.309671    0.859443   abs
p17.eqn_sygus_iter_532_0                  0.300599    0.858996   abs
p17.eqn_sygus_iter_549_0                  0.307612    0.859843   abs
p17.eqn_sygus_iter_583_0                  0.301690    0.867711   abs
p17.eqn_sygus_iter_617_0                  0.310771    0.862632   abs
p17.eqn_sygus_iter_652_0                  0.313409    0.865209   abs
p17.eqn_sygus_iter_669_0                  0.301507    0.864400   abs
p17.eqn_sygus_iter_67_0                   0.311602    0.841260   abs
p17.eqn_sygus_iter_703_0                  0.302747    0.866911   abs
p17.eqn_sygus_iter_736_0                  0.302469    0.862829   abs
p17.eqn_sygus_iter_753_0                  0.308134    0.866895   abs
p17.eqn_sygus_iter_788_0                  0.309492    0.867036   abs
p17.eqn_sygus_iter_806_0                  0.309998    0.849446   abs
p17.eqn_sygus_iter_823_0                  0.308505    0.867634   abs
p17.eqn_sygus_iter_856_0                  0.330812    0.859917   abs
p19-8bit.eqn_sygus_iter_10_0              0.150390    0.165019   abs
p19-8bit.eqn_sygus_iter_18_0              0.151583    0.169589   abs
p19-8bit.eqn_sygus_iter_19_0              0.427344    0.610487   abs
p19-8bit.eqn_sygus_iter_2_1               0.158376    0.169982   abs
p19-8bit.eqn_sygus_iter_25_0              0.373014    0.772381   abs
p19-8bit.eqn_sygus_iter_7_0               0.340806    0.828139   abs
p19.eqn_sygus_iter_10_1                   0.324637    0.344749   abs
p19.eqn_sygus_iter_114_0                  0.160736    0.166642   abs
p19.eqn_sygus_iter_121_1                  0.323730    0.323907   abs
p19.eqn_sygus_iter_124_0                  0.182986    0.183328   abs
p19.eqn_sygus_iter_127_1                  0.159347    0.154373  duet
p19.eqn_sygus_iter_14_0                   0.325755    0.983896   abs
p19.eqn_sygus_iter_145_0                  0.292932    1.156427   abs
p19.eqn_sygus_iter_149_0                  0.157716    0.167322   abs
p19.eqn_sygus_iter_158_0                  0.170846    0.179353   abs
p19.eqn_sygus_iter_163_2                  0.438656    2.337839   abs
p19.eqn_sygus_iter_29_0                   0.297976    0.949305   abs
p19.eqn_sygus_iter_42_1                   0.334392    0.352420   abs
p19.eqn_sygus_iter_48_0                   0.160443    0.170222   abs
p19.eqn_sygus_iter_50_1                   0.324301    0.238633  duet
p19.eqn_sygus_iter_54_0                   0.303207    0.825008   abs
p19.eqn_sygus_iter_58_1                   0.339041    0.233409  duet
p19.eqn_sygus_iter_68_0                   0.415135    0.790143   abs
p19.eqn_sygus_iter_72_1                   0.322829    0.346605   abs
p19.eqn_sygus_iter_79_0                   0.152274    0.169226   abs
p19.eqn_sygus_iter_8_1                    0.372292    0.732228   abs
p19.eqn_sygus_iter_98_0                   0.328739    0.362038   abs
p20-8bit.eqn_sygus_iter_6_0               0.329099    0.246729  duet
p20.eqn_sygus_iter_23_0                   0.259749    0.735160   abs
p20.eqn_sygus_iter_35_0                   0.339072    0.708737   abs
p20.eqn_sygus_iter_50_1                   0.260121    0.561299   abs
p20.eqn_sygus_iter_6_0                    0.403373    0.776683   abs
p20.eqn_sygus_iter_89_0                   0.335146    0.777072   abs
sorting_naive-opt.eqn_sygus_iter_111_2    0.301295    0.551063   abs
sorting_naive-opt.eqn_sygus_iter_127_2    0.311829    0.555468   abs
sorting_naive-opt.eqn_sygus_iter_143_2    0.311792    0.553461   abs
sorting_naive-opt.eqn_sygus_iter_15_2     0.778286   36.667692   abs
sorting_naive-opt.eqn_sygus_iter_160_2    0.312324    0.553028   abs
sorting_naive-opt.eqn_sygus_iter_175_0    0.305266    0.510455   abs
sorting_naive-opt.eqn_sygus_iter_175_1    0.140649    0.167654   abs
sorting_naive-opt.eqn_sygus_iter_176_0    0.488008    1.088058   abs
sorting_naive-opt.eqn_sygus_iter_190_2    0.308855    0.330614   abs
sorting_naive-opt.eqn_sygus_iter_207_2    0.310210    0.555627   abs
sorting_naive-opt.eqn_sygus_iter_222_2    0.310436    0.556389   abs
sorting_naive-opt.eqn_sygus_iter_237_2    0.342933    0.815638   abs
sorting_naive-opt.eqn_sygus_iter_254_2    0.338755    0.814079   abs
sorting_naive-opt.eqn_sygus_iter_272_1    0.312861    0.560632   abs
sorting_naive-opt.eqn_sygus_iter_286_2    0.338541    0.832976   abs
sorting_naive-opt.eqn_sygus_iter_30_1     0.204279    0.232892   abs
sorting_naive-opt.eqn_sygus_iter_305_1    0.365325    1.637062   abs
sorting_naive-opt.eqn_sygus_iter_306_0    5.583098  312.964613   abs
sorting_naive-opt.eqn_sygus_iter_31_0     0.595703    2.161668   abs
sorting_naive-opt.eqn_sygus_iter_321_2    0.345848    0.837299   abs
sorting_naive-opt.eqn_sygus_iter_339_2    0.330724    0.837311   abs
sorting_naive-opt.eqn_sygus_iter_356_2    0.337140    0.837639   abs
sorting_naive-opt.eqn_sygus_iter_375_2    1.534771   95.919142   abs
sorting_naive-opt.eqn_sygus_iter_391_1    0.343819    0.907029   abs
sorting_naive-opt.eqn_sygus_iter_427_2    0.339199    0.859383   abs
sorting_naive-opt.eqn_sygus_iter_442_0    0.306700    0.561872   abs
sorting_naive-opt.eqn_sygus_iter_442_1    0.142131    0.183680   abs
sorting_naive-opt.eqn_sygus_iter_443_0    0.481143    1.097533   abs
sorting_naive-opt.eqn_sygus_iter_458_2    0.338040    0.854824   abs
sorting_naive-opt.eqn_sygus_iter_460_1    0.204558    0.268525   abs
sorting_naive-opt.eqn_sygus_iter_477_1    0.303789    0.522038   abs
sorting_naive-opt.eqn_sygus_iter_477_2    0.142003    0.206400   abs
sorting_naive-opt.eqn_sygus_iter_49_1     0.214601    0.264344   abs
sorting_naive-opt.eqn_sygus_iter_49_2     0.474460    0.489213   abs
sorting_naive-opt.eqn_sygus_iter_65_1     0.219479    0.255259   abs
sorting_naive-opt.eqn_sygus_iter_65_2     0.475018    0.506793   abs
sorting_naive-opt.eqn_sygus_iter_77_3     0.369785    2.693047   abs
sorting_naive-opt.eqn_sygus_iter_80_2     0.312879    0.569016   abs
sorting_naive-opt.eqn_sygus_iter_95_2     0.341841    0.878278   abs
sorting_naive.eqn_sygus_iter_112_3        0.438404    6.858661   abs
sorting_naive.eqn_sygus_iter_112_4        0.243501    0.490083   abs
sorting_naive.eqn_sygus_iter_128_2        0.227127    0.342377   abs
sorting_naive.eqn_sygus_iter_129_0        0.527409    5.414083   abs
sorting_naive.eqn_sygus_iter_13_2         0.825173   36.719369   abs
sorting_naive.eqn_sygus_iter_130_0        0.225520    0.231752   abs
sorting_naive.eqn_sygus_iter_147_2        0.432492    6.963153   abs
sorting_naive.eqn_sygus_iter_147_3        0.246943    0.472123   abs
sorting_naive.eqn_sygus_iter_167_2        0.245718    0.464160   abs
sorting_naive.eqn_sygus_iter_182_1        0.374770    0.860431   abs
sorting_naive.eqn_sygus_iter_199_2        0.429731    8.999781   abs
sorting_naive.eqn_sygus_iter_215_2        0.425065    9.289745   abs
sorting_naive.eqn_sygus_iter_229_2        0.427130    9.211010   abs
sorting_naive.eqn_sygus_iter_242_2        0.415566    8.907111   abs
sorting_naive.eqn_sygus_iter_256_0        0.413433    9.165342   abs
sorting_naive.eqn_sygus_iter_275_0        0.421269    8.892782   abs
sorting_naive.eqn_sygus_iter_289_2        0.423517    8.932316   abs
sorting_naive.eqn_sygus_iter_29_3         0.241593    0.494079   abs
sorting_naive.eqn_sygus_iter_304_0        0.593307    2.979942   abs
sorting_naive.eqn_sygus_iter_304_1        0.275170    0.613774   abs
sorting_naive.eqn_sygus_iter_319_2        0.418246    9.144121   abs
sorting_naive.eqn_sygus_iter_334_2        0.412398    9.172019   abs
sorting_naive.eqn_sygus_iter_349_2        0.421638    8.657925   abs
sorting_naive.eqn_sygus_iter_366_0        0.427949    8.643210   abs
sorting_naive.eqn_sygus_iter_385_0        0.427033    8.661053   abs
sorting_naive.eqn_sygus_iter_400_0        0.429506    8.681225   abs
sorting_naive.eqn_sygus_iter_419_2        0.420666    8.670707   abs
sorting_naive.eqn_sygus_iter_433_2        0.422839    8.663943   abs
sorting_naive.eqn_sygus_iter_449_2        0.425863    8.720551   abs
sorting_naive.eqn_sygus_iter_46_0         0.343351    1.544498   abs
sorting_naive.eqn_sygus_iter_465_0        0.430329    8.721276   abs
sorting_naive.eqn_sygus_iter_482_0        0.422698    8.691495   abs
sorting_naive.eqn_sygus_iter_497_0        0.423186    8.704770   abs
sorting_naive.eqn_sygus_iter_514_0        0.422823    8.693980   abs
sorting_naive.eqn_sygus_iter_528_0        0.424478    8.781010   abs
sorting_naive.eqn_sygus_iter_546_0        0.423497    8.717287   abs
sorting_naive.eqn_sygus_iter_559_0        0.421054    9.156888   abs
sorting_naive.eqn_sygus_iter_574_0        0.421372    9.115698   abs
sorting_naive.eqn_sygus_iter_589_0        0.426585    9.195601   abs
sorting_naive.eqn_sygus_iter_603_0        0.421598    9.341070   abs
sorting_naive.eqn_sygus_iter_617_0        0.424771    8.944080   abs
sorting_naive.eqn_sygus_iter_63_1         1.531035  122.053445   abs
sorting_naive.eqn_sygus_iter_630_0        0.442246    9.196820   abs
sorting_naive.eqn_sygus_iter_643_0        0.417877    9.080593   abs
sorting_naive.eqn_sygus_iter_658_0        0.413338    9.550307   abs
sorting_naive.eqn_sygus_iter_674_0        0.414694    9.119658   abs
sorting_naive.eqn_sygus_iter_690_0        0.419865    9.164925   abs
sorting_naive.eqn_sygus_iter_77_3         0.257814    0.470207   abs
sorting_naive.eqn_sygus_iter_94_2         0.749821   10.781084   abs

Crypto Time Table:
                               abs        duet   win
problem                                             
CrCy_1-P5_1-P5            0.285135    0.838851   abs
CrCy_1-P5-D5-sIn1         0.130642    0.148166   abs
CrCy_1-P5-D5-sIn2         0.096703    0.091904  duet
CrCy_1-P5-D5-sIn3         0.082106    0.108110   abs
CrCy_10-sbox2-D5-sIn10    0.091370    0.107529   abs
CrCy_10-sbox2-D5-sIn100   0.175776    0.253738   abs
CrCy_10-sbox2-D5-sIn101   0.126744    0.190707   abs
CrCy_10-sbox2-D5-sIn102   0.195226    0.247369   abs
CrCy_10-sbox2-D5-sIn103   0.128948    0.129984   abs
CrCy_10-sbox2-D5-sIn104   0.604184    9.422633   abs
CrCy_10-sbox2-D5-sIn105   0.214455    0.461756   abs
CrCy_10-sbox2-D5-sIn11    0.125287    0.276024   abs
CrCy_10-sbox2-D5-sIn12    0.234808    0.479858   abs
CrCy_10-sbox2-D5-sIn13    0.135317    0.295824   abs
CrCy_10-sbox2-D5-sIn14    0.225857    0.438004   abs
CrCy_10-sbox2-D5-sIn15    0.241435    0.431615   abs
CrCy_10-sbox2-D5-sIn16    0.206487    0.341751   abs
CrCy_10-sbox2-D5-sIn17    0.124514    0.235752   abs
CrCy_10-sbox2-D5-sIn18    0.158450    0.427756   abs
CrCy_10-sbox2-D5-sIn19    0.156197    0.433481   abs
CrCy_10-sbox2-D5-sIn2     0.243531    1.408903   abs
CrCy_10-sbox2-D5-sIn20    0.142860    0.189813   abs
CrCy_10-sbox2-D5-sIn21    0.157545    0.407010   abs
CrCy_10-sbox2-D5-sIn22    0.160164    0.533385   abs
CrCy_10-sbox2-D5-sIn23    0.143859    0.235780   abs
CrCy_10-sbox2-D5-sIn24    0.126509    0.233465   abs
CrCy_10-sbox2-D5-sIn25    0.118555    0.251530   abs
CrCy_10-sbox2-D5-sIn26    0.129348    0.195502   abs
CrCy_10-sbox2-D5-sIn27    0.179882    0.252843   abs
CrCy_10-sbox2-D5-sIn28    0.146502    0.363267   abs
CrCy_10-sbox2-D5-sIn29    0.158126    0.363619   abs
CrCy_10-sbox2-D5-sIn3     0.209916    0.283730   abs
CrCy_10-sbox2-D5-sIn30    0.141323    0.162089   abs
CrCy_10-sbox2-D5-sIn31    0.148241    0.137954  duet
CrCy_10-sbox2-D5-sIn32    0.155529    0.517002   abs
CrCy_10-sbox2-D5-sIn33    0.160088    0.606963   abs
CrCy_10-sbox2-D5-sIn34    0.142387    0.246501   abs
CrCy_10-sbox2-D5-sIn35    0.110004    0.169747   abs
CrCy_10-sbox2-D5-sIn36    0.092539    0.163267   abs
CrCy_10-sbox2-D5-sIn37    0.173420    0.960938   abs
CrCy_10-sbox2-D5-sIn38    0.176069    0.842766   abs
CrCy_10-sbox2-D5-sIn39    0.255850    0.579082   abs
CrCy_10-sbox2-D5-sIn4     0.144376    0.127737  duet
CrCy_10-sbox2-D5-sIn40    0.255611    0.593047   abs
CrCy_10-sbox2-D5-sIn41    0.093094    0.110041   abs
CrCy_10-sbox2-D5-sIn42    0.092461    0.093307   abs
CrCy_10-sbox2-D5-sIn43    0.136295    0.381724   abs
CrCy_10-sbox2-D5-sIn44    0.123109    0.367010   abs
CrCy_10-sbox2-D5-sIn45    0.147744    0.205494   abs
CrCy_10-sbox2-D5-sIn46    0.149208    0.207334   abs
CrCy_10-sbox2-D5-sIn47    0.088803    0.105437   abs
CrCy_10-sbox2-D5-sIn48    0.091103    0.109943   abs
CrCy_10-sbox2-D5-sIn49    0.092129    0.109633   abs
CrCy_10-sbox2-D5-sIn5     0.158019    0.149996  duet
CrCy_10-sbox2-D5-sIn50    0.091806    0.110191   abs
CrCy_10-sbox2-D5-sIn51    0.082054    0.110566   abs
CrCy_10-sbox2-D5-sIn52    0.095076    0.091726  duet
CrCy_10-sbox2-D5-sIn53    0.153533    0.241254   abs
CrCy_10-sbox2-D5-sIn54    0.151579    0.240752   abs
CrCy_10-sbox2-D5-sIn55    0.153411    0.243022   abs
CrCy_10-sbox2-D5-sIn56    0.152897    0.225432   abs
CrCy_10-sbox2-D5-sIn57    0.150623    0.238402   abs
CrCy_10-sbox2-D5-sIn58    0.150868    0.239174   abs
CrCy_10-sbox2-D5-sIn59    0.089108    0.090294   abs
CrCy_10-sbox2-D5-sIn6     0.143693    0.131824  duet
CrCy_10-sbox2-D5-sIn60    0.089674    0.107166   abs
CrCy_10-sbox2-D5-sIn61    0.089939    0.107327   abs
CrCy_10-sbox2-D5-sIn62    0.090274    0.090470   abs
CrCy_10-sbox2-D5-sIn63    0.142783    0.204034   abs
CrCy_10-sbox2-D5-sIn64    0.146262    0.208228   abs
CrCy_10-sbox2-D5-sIn65    0.148769    0.203870   abs
CrCy_10-sbox2-D5-sIn66    0.146610    0.206894   abs
CrCy_10-sbox2-D5-sIn67    0.092656    0.106048   abs
CrCy_10-sbox2-D5-sIn68    0.092512    0.108876   abs
CrCy_10-sbox2-D5-sIn69    0.091965    0.107815   abs
CrCy_10-sbox2-D5-sIn7     0.109143    0.124762   abs
CrCy_10-sbox2-D5-sIn70    0.149309    0.207341   abs
CrCy_10-sbox2-D5-sIn71    0.147204    0.207113   abs
CrCy_10-sbox2-D5-sIn72    0.147881    0.210458   abs
CrCy_10-sbox2-D5-sIn73    0.145716    0.209936   abs
CrCy_10-sbox2-D5-sIn74    0.091037    0.111184   abs
CrCy_10-sbox2-D5-sIn75    0.089038    0.109922   abs
CrCy_10-sbox2-D5-sIn76   44.492280         NaN   abs
CrCy_10-sbox2-D5-sIn77   50.249872         NaN   abs
CrCy_10-sbox2-D5-sIn78   23.651941         NaN   abs
CrCy_10-sbox2-D5-sIn79   22.950870         NaN   abs
CrCy_10-sbox2-D5-sIn8     0.099134    0.111786   abs
CrCy_10-sbox2-D5-sIn80    0.309734    0.355407   abs
CrCy_10-sbox2-D5-sIn81    0.195482    0.119237  duet
CrCy_10-sbox2-D5-sIn82    0.300250    3.742387   abs
CrCy_10-sbox2-D5-sIn83    0.298221    3.737842   abs
CrCy_10-sbox2-D5-sIn84    0.299803    3.735407   abs
CrCy_10-sbox2-D5-sIn85    0.186158    0.290424   abs
CrCy_10-sbox2-D5-sIn86    0.168162    0.335706   abs
CrCy_10-sbox2-D5-sIn87    0.183884    0.249340   abs
CrCy_10-sbox2-D5-sIn88   42.858952         NaN   abs
CrCy_10-sbox2-D5-sIn89   45.732631         NaN   abs
CrCy_10-sbox2-D5-sIn9     0.100157    0.110058   abs
CrCy_10-sbox2-D5-sIn90   24.351231         NaN   abs
CrCy_10-sbox2-D5-sIn91   23.451631         NaN   abs
CrCy_10-sbox2-D5-sIn92    0.309083    0.366127   abs
CrCy_10-sbox2-D5-sIn93    0.142004    0.174469   abs
CrCy_10-sbox2-D5-sIn94    0.221023    0.259683   abs
CrCy_10-sbox2-D5-sIn95    0.313135    1.245795   abs
CrCy_10-sbox2-D5-sIn96    0.137974    0.131725  duet
CrCy_10-sbox2-D5-sIn97    0.142989    0.188518   abs
CrCy_10-sbox2-D5-sIn98    0.254657    0.235210  duet
CrCy_10-sbox2-D5-sIn99    0.167466    0.343877   abs
CrCy_10-sbox2-D7-sIn1          NaN         NaN   NaN
CrCy_2-P6_2-P6            1.815181  193.684843   abs
CrCy_2-P6-D5-sIn1         0.122119    0.134278   abs
CrCy_2-P6-D5-sIn2         0.102525    0.092889  duet
CrCy_2-P6-D5-sIn3         0.195045    0.170744  duet
CrCy_2-P6-D7-sIn1         0.192604    0.238743   abs
CrCy_3-P7_3-P7            0.476477    0.844864   abs
CrCy_3-P7-D5-sIn          0.130114    0.136370   abs
CrCy_4-P8_4-P8            0.376806    5.290949   abs
CrCy_4-P8-D5-sIn          0.137087    0.173075   abs
CrCy_5-P9_5-P9            0.148435    0.096914  duet
CrCy_5-P9-D5-sIn          0.156499    0.134449  duet
CrCy_6-P10-D5-sIn         0.420815    0.794234   abs
CrCy_6-P10-D5-sIn2        0.240408    0.229554  duet
CrCy_6-P10-D5-sIn3        0.430922    0.434161   abs
CrCy_6-P10-D5-sIn4        0.195953    0.226642   abs
CrCy_6-P10-D5-sIn5        0.119697    0.134526   abs
CrCy_6-P10-D5-sIn6        0.184976    0.226751   abs
CrCy_6-P10-D5-sIn7        0.171423    0.295338   abs
CrCy_6-P10-D5-sIn8        0.151743    0.139497  duet
CrCy_6-P10-D5-sIn9        0.132955    0.174456   abs
CrCy_6-P10-D7-sIn         0.567050    4.265951   abs
CrCy_6-P10-D7-sIn2        0.233177    0.275828   abs
CrCy_6-P10-D7-sIn3        0.213325    0.346211   abs
CrCy_6-P10-D7-sIn4        0.150631    0.135524  duet
CrCy_6-P10-D7-sIn5        0.449421    1.989799   abs
CrCy_6-P10-D7-sIn6        0.236475    0.277926   abs
CrCy_6-P10-D7-sIn7        0.179674    0.133538  duet
CrCy_6-P10-D7-sIn8        0.164200    0.216979   abs
CrCy_6-P10-D7-sIn9        0.241919    0.275361   abs
CrCy_6-P10-D9-sIn         0.953638   33.495072   abs
CrCy_6-P10-D9-sIn2        0.240617    0.511215   abs
CrCy_6-P10-D9-sIn3        0.188270    0.816581   abs
CrCy_6-P10-D9-sIn4        0.121577    0.140311   abs
CrCy_6-P10-D9-sIn5        0.997115   11.385655   abs
CrCy_6-P10-D9-sIn6        0.242250    0.508049   abs
CrCy_6-P10-D9-sIn7        0.207169    0.171052  duet
CrCy_6-P10-D9-sIn8        0.138100    0.310770   abs
CrCy_6-P10-D9-sIn9        0.245322    0.506281   abs
CrCy_7-P11-D5-sIn1        0.183348    0.195305   abs
CrCy_7-P11-D5-sIn10       0.076469    0.093847   abs
CrCy_7-P11-D5-sIn11       0.078562    0.091424   abs
CrCy_7-P11-D5-sIn2        0.197711    0.226270   abs
CrCy_7-P11-D5-sIn3        0.118686    0.134785   abs
CrCy_7-P11-D5-sIn4        0.207456    0.203042  duet
CrCy_7-P11-D5-sIn5        0.232022    0.291452   abs
CrCy_7-P11-D5-sIn6        0.142152    0.136906  duet
CrCy_7-P11-D5-sIn7        0.170848    0.132225  duet
CrCy_7-P11-D5-sIn8        0.134673    0.131709  duet
CrCy_7-P11-D5-sIn9        0.116865    0.130934   abs
CrCy_7-P11-D7-sIn1        0.206112    0.244018   abs
CrCy_7-P11-D7-sIn2        0.242234    0.279763   abs
CrCy_7-P11-D7-sIn3        0.177292    0.127488  duet
CrCy_7-P11-D7-sIn4        0.147895    0.247646   abs
CrCy_7-P11-D7-sIn5        0.177751    0.159534  duet
CrCy_7-P11-D7-sIn6        0.104428    0.135280   abs
CrCy_7-P11-D7-sIn7        0.100481    0.136578   abs
CrCy_7-P11-D7-sIn8        0.108586    0.137179   abs
CrCy_7-P11-D9-sIn1        0.302040    0.389974   abs
CrCy_7-P11-D9-sIn2        0.241326    0.513841   abs
CrCy_7-P11-D9-sIn3        0.121391    0.140596   abs
CrCy_7-P11-D9-sIn4        0.183918    0.389087   abs
CrCy_8-P12-D5-sIn1        0.410392    0.791180   abs
CrCy_8-P12-D5-sIn10       0.133287    0.189744   abs
CrCy_8-P12-D5-sIn2        0.164588    0.213099   abs
CrCy_8-P12-D5-sIn3        0.285645    0.433305   abs
CrCy_8-P12-D5-sIn4        0.195996    0.214181   abs
CrCy_8-P12-D5-sIn5        0.119842    0.116381  duet
CrCy_8-P12-D5-sIn6        0.184904    0.211566   abs
CrCy_8-P12-D5-sIn7        0.171197    0.293843   abs
CrCy_8-P12-D5-sIn8        0.168823    0.309345   abs
CrCy_8-P12-D5-sIn9        0.172357    0.155049  duet
CrCy_8-P12-D7-sIn1        0.903927    4.262442   abs
CrCy_8-P12-D7-sIn10       0.194552    0.245778   abs
CrCy_8-P12-D7-sIn11       0.241039    0.273556   abs
CrCy_8-P12-D7-sIn12       0.158699    0.127113  duet
CrCy_8-P12-D7-sIn13       0.144505    0.247683   abs
CrCy_8-P12-D7-sIn14       0.164634    0.157380  duet
CrCy_8-P12-D7-sIn15       0.111549    0.132982   abs
CrCy_8-P12-D7-sIn16       0.201118    0.229427   abs
CrCy_8-P12-D7-sIn17       0.232955    0.276633   abs
CrCy_8-P12-D7-sIn18       0.159675    0.130990  duet
CrCy_8-P12-D7-sIn19       0.153962    0.250065   abs
CrCy_8-P12-D7-sIn2        0.242825    0.278258   abs
CrCy_8-P12-D7-sIn20       0.184913    0.155938  duet
CrCy_8-P12-D7-sIn21       0.115099    0.118117   abs
CrCy_8-P12-D7-sIn22       0.107163    0.134246   abs
CrCy_8-P12-D7-sIn23       0.092637    0.138511   abs
CrCy_8-P12-D7-sIn24       0.133989    0.136258   abs
CrCy_8-P12-D7-sIn25       0.139277    0.135001  duet
CrCy_8-P12-D7-sIn3        0.224061    0.345876   abs
CrCy_8-P12-D7-sIn4        0.153330    0.134774  duet
CrCy_8-P12-D7-sIn5        0.472223    1.988355   abs
CrCy_8-P12-D7-sIn6        0.241193    0.274958   abs
CrCy_8-P12-D7-sIn7        0.180273    0.137378  duet
CrCy_8-P12-D7-sIn8        0.128561    0.211921   abs
CrCy_8-P12-D7-sIn9        0.251324    0.278569   abs
CrCy_8-P12-D9-sIn1        0.958950   33.691262   abs
CrCy_8-P12-D9-sIn2        0.244653    0.508371   abs
CrCy_8-P12-D9-sIn3        0.204297    0.825912   abs
CrCy_8-P12-D9-sIn4        0.113826    0.144579   abs
CrCy_9-pprmAll-D5-sIn1         NaN         NaN   NaN
CrCy_9-pprmAll-D7-sIn1         NaN         NaN   NaN
CrCy_9-pprmAll-D9-sIn1         NaN         NaN   NaN


==> letter.txt <==
Dear Reviewers, 

We are pleased to submit the revised version of our manuscript. We have made all the mandatory changes and have also addressed the minor changes suggested by the reviewers. In the following, we summarize the main changes made to the manuscript.

Firstly, we have added a new strategy for branches (Section 3.4) and the experiments of PBE-BitVector (Section 5) to the manuscript. We have explained how to incorporate the STUN approach into our method in Section 3.4. Additionally, we have added a new benchmark domain called BitVec-Cond that comprises 750 tasks from the SyGuS PBE-BitVec benchmark suite in Section 5. We have compared our method with DUET on the benchmarks, and out of 750 benchmarks, our tool could solve 619, while DUET could solve 646. We have explained the reason why our tool is outperformed by DUET in Section 5.2. The experimental results in Fig. 2 and 3, and Table 1 have been updated accordingly.

Secondly, we have clarified the novelty of our abstract domain (Section 6) by adding a paragraph "Abstract Domains for Bit-Vector Arithmetic." We have explained that our abstract domain is the first domain with backward abstract transfer functions for bit-vector arithmetic, which is a significant contribution compared to prior work mentioned by the reviewers.

Thirdly, we have added a clear statement of the limitations of our approach (Section 1) to provide a more comprehensive understanding of our method.

Fourthly, we have discussed the possibilities of extending our approach to other domains (Section 7). We have explored the potential of synthesizing integer and string manipulation programs and synthesizing programs with loops.

Moreover, we have made some additional changes to the manuscript. 
- We have changed the tool name from "AbsSynth" to "Simba".
- We have fixed the error in the abstract output of (S/x) in Section 2.
- In Section 3.2, we have mentioned the possibility of proving unrealizability of a given SyGuS instance and integrating our method to top-down synthesis strategies rather than the DUET's bidirectional synthesis strategy. 
- We have also added a paragraph that provides the intuition behind the forward-backward analysis and an example to explain how the forward-backward analysis works in Section 3.3.
- In Section 5.2, we have explained why our tool outperforms DUET on the majority of the benchmarks. 
- We have added a paragraph "Analysis of the Impact of the Number of Examples" to provide empirical quantification of the impact of the number of examples.
- We have made additional optimizations to our tool implementation and resolved minor bugs. While these modifications have resulted in slight changes to our experimental results, the overall conclusion remains unaffected.

Finally, we would like to address the reviewers' suggestion that we did not implement. We did not demonstrate how DUET performs on the overview example in Section 2 as it may distract the readers from the key idea of our approach. Instead, we explained why our tool outperforms DUET on the majority of the benchmarks in Section 5.2.

We have highlighted all the changes made to the manuscript in the file 'diff.pdf,' and the revised version of the manuscript 'revised.pdf' is attached for your convenience.
Thank you for considering our manuscript, and we hope that our revisions address your concerns.

